Initialization of Monocular Visual Navigation for Autonomous Agents Using Modified Structure from Small Motion

We propose a standalone monocular visual Simultaneous Localization and Mapping (vSLAM) initialization pipeline for autonomous space robots. Our method, a state-of-the-art factor graph optimization pipeline, extends Structure from Small Motion (SfSM) to robustly initialize a monocular agent in spacecraft inspection trajectories, addressing visual estimation challenges such as weak-perspective projection and center-pointing motion, which exacerbates the bas-relief ambiguity, dominant planar geometry, which causes motion estimation degeneracies in classical Structure from Motion, and dynamic illumination conditions, which reduce the survivability of visual information. We validate our approach on realistic, simulated satellite inspection image sequences with a tumbling spacecraft and demonstrate the method's effectiveness over existing monocular initialization procedures.

==> figs/sfsm.tikz <==
\begin{tikzpicture}

\tikzset{cross/.style={cross out, draw=black, minimum size=2*(#1-\pgflinewidth), inner sep=0pt, outer sep=0pt},cross/.default={1pt}}

\def\axx{-0.7448}
\def\axy{0.6624}
\def\axz{0.0803}
\def\ayx{0.0298}
\def\ayy{0.1533}
\def\ayz{-0.9877}
\def\azx{-0.6666}
\def\azy{-0.7333}
\def\azz{-0.1340}
\def\asize{0.3in}



\def\bxx{-0.9461}
\def\bxy{0.3197}
\def\bxz{-0.0512}
\def\byx{0.1752}
\def\byy{0.3725}
\def\byz{-0.9114}
\def\bzx{-0.2723}
\def\bzy{-0.8713}
\def\bzz{-0.4084}



\def\bsize{0.3in}

\begin{axis}[ ticks=none, enlargelimits = upper, view/h=\Azimuth, view/v=\Elevation, unit vector ratio=1.0 1.0 1.0, unit rescale keep size=false,xmin=0.6in, xmax=0.9in, ymin=0.25in, ymax=1.25in,zmin=0in, zmax=1in, hide axis];

    		%({1.0*cos(x)*cos(y)}, {1.0*sin(x)*cos(y)}, {1.0*sin(y)}) ;
\addplot3[	draw = black, thin, domain = 105:240, samples = 30, samples y = 0]
        ({(1-x/360)*1in},   {(0.4+x/360)*1in},  {(1-cos(x/4))*1in});
\coordinate (Pa) at (axis cs: {(1-1/3)*1in},{(0.4+1/3)*1in},{(1-cos(30))*1in});
\coordinate (Pb) at (axis cs: {(1-205/360)*1in},{(0.4+205/360)*1in},{(1-cos(205/4))*1in});



\coordinate (Pax) at (axis cs: {(1-1/3)*1in+(\axx*\asize)},{(0.4+1/3)*1in+(\axy*\asize)},{(1-cos(30))*1in+(\axz*\asize)} );
\coordinate (Pay) at (axis cs: {(1-1/3)*1in+(\ayx*\asize)},{(0.4+1/3)*1in+(\ayy*\asize)},{(1-cos(30))*1in+(\ayz*\asize)} );
\coordinate (Paz) at (axis cs: {(1-1/3)*1in+(\azx*\asize)},{(0.4+1/3)*1in+(\azy*\asize)},{(1-cos(30))*1in+(\azz*\asize)} );

\coordinate (Pbx) at (axis cs: {(1-205/360)*1in+(\bxx*\asize)},{(0.4+205/360)*1in+(\bxy*\asize)},{(1-cos(205/4))*1in+(\bxz*\asize)} );
\coordinate (Pby) at (axis cs: {(1-205/360)*1in+(\byx*\asize)},{(0.4+205/360)*1in+(\byy*\asize)},{(1-cos(205/4))*1in+(\byz*\asize)} );
\coordinate (Pbz) at (axis cs: {(1-205/360)*1in+(\bzx*\asize)},{(0.4+205/360)*1in+(\bzy*\asize)},{(1-cos(205/4))*1in+(\bzz*\asize)} );

            
            



\draw[-latex, thick, red] (Pa) -- (Pax)  node[ below left] {};
\draw[-latex, thick, green] (Pa) -- (Pay)  node[ left, text=black ] {};


\draw[-latex, thick, red] (Pb) -- (Pbx)  node[ below ] {};
\draw[-latex, thick, green] (Pb) -- (Pby)  node[ below, text=black ] {};
\draw[-latex, thick, blue] (Pb) -- (Pbz)  node[ below ] {};
    		 
\node (la)  at (0.3in, 0.4in,0.3in) [circle=0.03in,black, fill=black,inner sep=0pt, minimum size=0.05in, label=above:$\mathrm{Landmark} \,j$] {};


\coordinate (kpidir) at ($(la) - (Pa)$);


\coordinate (kpjdir) at ($(la) - (Pb)$);


\coordinate (laplane) at ($(la) + 0.57*(Pay) - 0.57*(Pa)$);

\coordinate (lazcross) at ($(Pa) + 1.8*(Paz) - 1.8*(Pa)$);

\coordinate (lazarc) at ($(Pa) + 1.2*(Paz) - 1.2*(Pa)$);



\draw[thick, -latex] (Pa) -- (la) node[pos=0.65, fill=white, overdraw=3pt, sloped,inner sep=0pt]{$\mathbf{y}_{ 0j }$};

\draw[dotted, thin] (Pb) -- (la);





\coordinate (Pac1) at ( $ (Pa) - 0.6*(Pax) + 0.6*(Pa) - 0.4*(Pay) + 0.4*(Pa) + 0.6*(Paz) - 0.6*(Pa)$);
\coordinate (Pac2) at ( $ (Pa) + 0.6*(Pax) - 0.6*(Pa) - 0.4*(Pay) + 0.4*(Pa) + 0.6*(Paz) - 0.6*(Pa)$);
\coordinate (Pac3) at ( $ (Pa) + 0.6*(Pax) - 0.6*(Pa) + 0.4*(Pay) - 0.4*(Pa) + 0.6*(Paz) - 0.6*(Pa)$);
\coordinate (Pac4) at ( $ (Pa) - 0.6*(Pax) + 0.6*(Pa) + 0.4*(Pay) - 0.4*(Pa) + 0.6*(Paz) - 0.6*(Pa)$);


\coordinate (Pbc1) at ( $ (Pb) - 0.5*(Pbx) + 0.5*(Pb) - 0.3*(Pby) + 0.3*(Pb) + 0.5*(Pbz) - 0.5*(Pb)$);
\coordinate (Pbc2) at ( $ (Pb) + 0.5*(Pbx) - 0.5*(Pb) - 0.3*(Pby) + 0.3*(Pb) + 0.5*(Pbz) - 0.5*(Pb)$);
\coordinate (Pbc3) at ( $ (Pb) + 0.5*(Pbx) - 0.5*(Pb) + 0.3*(Pby) - 0.3*(Pb) + 0.5*(Pbz) - 0.5*(Pb)$);
\coordinate (Pbc4) at ( $ (Pb) - 0.5*(Pbx) + 0.5*(Pb) + 0.3*(Pby) - 0.3*(Pb) + 0.5*(Pbz) - 0.5*(Pb)$);

\draw [thin, ultra thin, blue] (Pac1) -- (Pac2) -- (Pac3) -- (Pac4)  -- cycle;
\draw [thin,ultra thin, blue] (Pa) -- (Pac1);
\draw [thin,ultra thin, blue] (Pa) -- (Pac2);
\draw [thin,ultra thin, blue] (Pa) -- (Pac3);
\draw [thin,ultra thin, blue] (Pa) -- (Pac4);

 
\draw [thin,ultra thin, blue] (Pbc1) -- (Pbc2) -- (Pbc3) -- (Pbc4) -- cycle;
\draw [thin,ultra thin, blue] (Pb) -- (Pbc1);
\draw [thin,ultra thin, blue] (Pb) -- (Pbc2);
\draw [thin,ultra thin, blue] (Pb) -- (Pbc3);
\draw [thin,ultra thin, blue] (Pb) -- (Pbc4);

\draw [thin,dashed, black] (la) -- (laplane);
\draw[dashed, thin] (Pa) -- (laplane);

\draw[dashed, thin] (laplane) -- (lazcross);
\draw[ thin, shorten >=-2mm] (Pa) -- (lazcross);
\draw[ultra thick, -latex, shorten >=0.9in, indigo] (Pa) -- (la) node[pos=0.3,fill=white, overdraw=3pt, sloped,inner sep=0pt]{$\mathbf{m}_{ j }$};

\node (kp)  at ($ (Pa) +  0.16*(kpidir)$) [circle=0.05in,inner sep=0pt,minimum size=0.05in, fill=purple] {};


\node (kpTag) at ($(kp) - 0.6*(Pax) + 0.6*(Pa)$) [above] {$\mathbf{p}_{0j}^{\mathrm{m}}$};

\draw[-latex, thin] (kpTag) to[out=10,in=250] (kp);

\node (kp2)  at ($ (Pb) +  0.15*(kpjdir)$) [circle=0.05in,inner sep=0pt,minimum size=0.05in, fill=purple] {};

\node (kp2Tag) at ($(kp2) + 0.08*(Pbx)$) [above] {$\mathbf{p}_{ij}^{\mathrm{m}}$};

\draw[-latex, thin] (kp2Tag) to[out=270,in=30] (kp2);


\draw[-latex, thick, blue] (Pa) -- (Paz)  node[ below ] {};

\shade[ball color=black!10!white,overdraw=6pt] (Pa) circle [radius=0.05in] node[below right, black] {Frame 0};
\shade[ball color=black!10!white,overdraw=6pt] (Pb) circle [radius=0.05in] node[below right, black] {Frame $i$};


\addplot3[	draw = black, thin, domain = 220:238, samples = 30, samples y = 0, latex-]
({(1-1/3)*1in + cos(x)*0.37in},   {(0.4+1/3)*1in+sin(x)*0.37in},  {(1-cos(30))*1in}) node[pos=0.85, above] {$\psi_j$};

\addplot3[	draw = black, thin, domain = 269:285, samples = 30, samples y = 0, -latex]
({(1-1/3)*1in+cos(-40)*sin(x)*0.4in  },   {(0.4+1/3)*1in - sin(-40)*sin(x)*0.4in},  {(1-cos(30))*1in + cos(x)*0.4in}) node[pos=0.85, left] {$\phi_j$};

\path[ draw=none] (la) to[dim above=$1/\rho_j$] (Pa);


%\shade[ball color=yellow!10!white,overdraw=6pt] (axis cs: 1.0in, -1.0in, 0in) circle [radius=0.07in] node[above right] {$\mathrm{Sun}$};
\node [above left, black] at (axis cs: 1.0in, -1.0in, 0.00in) {};
    		 
\end{axis}
\end{tikzpicture}
